Balanced k-means for Parallel Geometric Partitioning

Mesh partitioning is an indispensable tool for efficient parallel numerical simulations. Its goal is to minimize communication between the processes of a simulation while achieving load balance. Established graph-based partitioning tools yield a high solution quality; however, their scalability is limited. Geometric approaches usually scale better, but their solution quality may be unsatisfactory for `non-trivial' mesh topologies. In this paper, we present a scalable version of $k$-means that is adapted to yield balanced clusters. Balanced $k$-means constitutes the core of our new partitioning algorithm Geographer. Bootstrapping of initial centers is performed with space-filling curves, leading to fast convergence of the subsequent balanced k-means algorithm. Our experiments with up to 16384 MPI processes on numerous benchmark meshes show the following: (i) Geographer produces partitions with a lower communication volume than state-of-the-art geometric partitioners from the Zoltan package; (ii) Geographer scales well on large inputs; (iii) a Delaunay mesh with a few billion vertices and edges can be partitioned in a few seconds.

==> delaunay1B_time.dat <==
# data for partitioning results for file delaunay1B.bfg
# running time results
# 
k	Geometric 	Graph  final	parMetisGeom
280	30.53	151.65	182.18	98
420	23.78	103.31	127.09	112
560	16.88	88.08	104.96	132
840	11	57.47	68.47	151
1120 	9.4	47.08	56.48	186



==> delaunay1_6B_cut.dat <==
# data for partitioning results for file delaunay1_6B.bgf
# cut results
# 
k	geometric   final	parMetisGeom
1024	5110868	4513049	nan
2048	7334115	6450000	7737447
3072	9018958	7906064 9423873
4096	10407029	9105522	10855076
5120	11702128	10207278	12098483
8192	14831672	12896328	15227605
16834	  20970911.00	18003408	nan



==> delaunay1_6B_maxVol.dat <==
# data for partitioning results for file delaunay1_6B.bgf
# cut results
# 
k	bakpa	parMetisGeom
1024	4791	nan
2048	3572	5499
3072	2864	4134
4096	2462	3612
8192	1772	2742
16834	1235	nan



==> delaunay1_6B_time.dat <==
# data for partitioning results for file delaunay1_6B.bfg
# running time results
# 
k	Geometric 	Graph  final	parMetisGeom
1024	11.23	63.6	74.91	nan
2048	6.94	36.46	42.59	19.6
#3072	6.6	41.6	48	28.7
4096	4.53	21.84	26.12	26.98
#5120	5.29	29.2	34.5	101	
8192	6.37	16.41	22.4	233
16384	13.69	15.82	29.5	nan



==> strong_scal_delaunay2B_time.dat <==
# data for partitioning results for file delaunay2B
# running time results
# 
k	Geometric	final	parMetisGeom parMetisGra



==> strong_scal_refined07_cut.dat <==
# data for partitioning results for file refined-trace-07
# running time results
# 
k	Geometric	final	parMetisGeom parMetis
512	792881	643738	771708	756791
1024	1147788	937775	1096119	1070584
2048	1652304	1346767	1552623	1511660
4096	2347492	1936687	2195639	2131854
8192	3359431	2752921	3112730	2990978



==> strong_scal_refined07_maxVol.dat <==
# data for partitioning results for file refined-trace-07
# running time results
# 
k	final	parMetisGeom parMetisGra
512	3083	4027	4087
1024	2176	3009	2919
2048	1551	2238	2048
4096	1108	1498	1512
8192	786	1119	1073



==> strong_scal_refined07_time.dat <==
# data for partitioning results for file refined-trace-07
# running time results
# 
k	Geometric	Graph	final	parMetisGeom parMetis
512	34.309	64.5	98.825	5.851	17.584
1024	8.831	29.5	38.427	3.658	14.869
2048	3.87	11.7	15.63	2.76	19.68
4096	4.01	8.1	12.11	4.42	74.79
8192	5.05	7.1	12.21	18.154	660


==> time-scatter.dat <==
n	time	tool	graph
14349744	0.56827	zoltanRcb	fesom_jigsaw
9027155	0.378039	zoltanRcb	refinedtrace-00001
4588484	0.277558	zoltanRcb	refinedtrace-00000
72366587	0.716593	zoltanRcb	refinedtrace-00004
5945730	0.335271	zoltanRcb	fesom_f2glo04
30959144	0.577578	zoltanRcb	alyaTestCaseB
5007727	0.253831	zoltanRcb	fesom_fron
12057441	0.495963	zoltanRcb	hugetrace-00010
7122792	0.456542	zoltanRcb	hugetric-00020
144673467	0.805282	zoltanRcb	refinedtrace-00005
6592765	0.44697	zoltanRcb	hugetric-00010
17000000	0.385619	zoltanRcb	delaunay017M
289383634	1.10246	zoltanRcb	refinedtrace-00006
9938375	0.284162	zoltanRcb	alyaTestCaseA
18122488	0.467058	zoltanRcb	refinedtrace-00002
36227429	0.590135	zoltanRcb	refinedtrace-00003
16002413	0.652647	zoltanRcb	hugetrace-00020
34000000	0.498269	zoltanRcb	delaunay034M
19458087	0.553119	zoltanRcb	hugebubbles-00010
2000000000	4.00006	zoltanRcb	delaunay2B
21198119	0.612614	zoltanRcb	hugebubbles-00020
68000000	0.574832	zoltanRcb	delaunay068M
578551252	2.18708	zoltanRcb	refinedtrace-00007
144673467	1.9581	geoKmeans	refinedtrace-00005
2000000000	1.887	geoKmeans	delaunay2B
5945730	1.5896	geoKmeans	fesom_f2glo04
5007727	0.8433	geoKmeans	fesom_fron
17000000	0.7332	geoKmeans	delaunay017M
68000000	0.9169	geoKmeans	delaunay068M
9027155	1.5982	geoKmeans	refinedtrace-00001
4588484	2.4455	geoKmeans	refinedtrace-00000
34000000	0.9879	geoKmeans	delaunay034M
14349744	2.4293	geoKmeans	fesom_jigsaw
578551252	1.7333	geoKmeans	refinedtrace-00007
6592765	3.1814	geoKmeans	hugetric-00010
7122792	1.4096	geoKmeans	hugetric-00020
72366587	2.1315	geoKmeans	refinedtrace-00004
16002413	3.5314	geoKmeans	hugetrace-00020
18122488	1.5178	geoKmeans	refinedtrace-00002
289383634	1.5063	geoKmeans	refinedtrace-00006
9938375	2.6502	geoKmeans	alyaTestCaseA
21198119	2.5848	geoKmeans	hugebubbles-00020
30959144	1.8657	geoKmeans	alyaTestCaseB
12057441	1.3654	geoKmeans	hugetrace-00010
19458087	1.8487	geoKmeans	hugebubbles-00010
36227429	1.8092	geoKmeans	refinedtrace-00003
30959144	0.744162	zoltanRib	alyaTestCaseB
18122488	0.528701	zoltanRib	refinedtrace-00002
16002413	0.661757	zoltanRib	hugetrace-00020
4588484	0.284126	zoltanRib	refinedtrace-00000
144673467	0.897955	zoltanRib	refinedtrace-00005
2000000000	4.11693	zoltanRib	delaunay2B
9938375	0.46657	zoltanRib	alyaTestCaseA
5945730	0.341396	zoltanRib	fesom_f2glo04
21198119	0.609736	zoltanRib	hugebubbles-00020
578551252	1.98923	zoltanRib	refinedtrace-00007
5007727	0.312854	zoltanRib	fesom_fron
7122792	0.464512	zoltanRib	hugetric-00020
14349744	0.596365	zoltanRib	fesom_jigsaw
72366587	0.768529	zoltanRib	refinedtrace-00004
12057441	0.489992	zoltanRib	hugetrace-00010
19458087	0.576674	zoltanRib	hugebubbles-00010
34000000	0.527584	zoltanRib	delaunay034M
68000000	0.648111	zoltanRib	delaunay068M
36227429	0.641324	zoltanRib	refinedtrace-00003
9027155	0.426105	zoltanRib	refinedtrace-00001
17000000	0.418331	zoltanRib	delaunay017M
6592765	0.439432	zoltanRib	hugetric-00010
289383634	1.23588	zoltanRib	refinedtrace-00006
2000000000	0.60041	zoltanHsfc	delaunay2B
5007727	0.2296	zoltanHsfc	fesom_fron
7122792	0.36087	zoltanHsfc	hugetric-00020
12057441	0.302103	zoltanHsfc	hugetrace-00010
30959144	0.395728	zoltanHsfc	alyaTestCaseB
6592765	0.341676	zoltanHsfc	hugetric-00010
17000000	0.249101	zoltanHsfc	delaunay017M
18122488	0.237927	zoltanHsfc	refinedtrace-00002
578551252	1.18087	zoltanHsfc	refinedtrace-00007
16002413	0.4055	zoltanHsfc	hugetrace-00020
72366587	0.295629	zoltanHsfc	refinedtrace-00004
5945730	0.274155	zoltanHsfc	fesom_f2glo04
4588484	0.226426	zoltanHsfc	refinedtrace-00000
9027155	0.245644	zoltanHsfc	refinedtrace-00001
21198119	0.28146	zoltanHsfc	hugebubbles-00020
289383634	0.51603	zoltanHsfc	refinedtrace-00006
68000000	0.230684	zoltanHsfc	delaunay068M
14349744	0.354853	zoltanHsfc	fesom_jigsaw
36227429	0.327556	zoltanHsfc	refinedtrace-00003
19458087	0.264975	zoltanHsfc	hugebubbles-00010
144673467	0.350124	zoltanHsfc	refinedtrace-00005
34000000	0.218983	zoltanHsfc	delaunay034M
9938375	0.237412	zoltanHsfc	alyaTestCaseA
18122488	0.211934	zoltanMJ	refinedtrace-00002
30959144	0.255547	zoltanMJ	alyaTestCaseB
68000000	0.225066	zoltanMJ	delaunay068M
34000000	0.225048	zoltanMJ	delaunay034M
2000000000	0.560776	zoltanMJ	delaunay2B
9027155	0.1691	zoltanMJ	refinedtrace-00001
16002413	0.349152	zoltanMJ	hugetrace-00020
5945730	0.279433	zoltanMJ	fesom_f2glo04
7122792	0.337756	zoltanMJ	hugetric-00020
9938375	0.163559	zoltanMJ	alyaTestCaseA
36227429	0.223079	zoltanMJ	refinedtrace-00003
4588484	0.159935	zoltanMJ	refinedtrace-00000
17000000	0.17899	zoltanMJ	delaunay017M
6592765	0.277102	zoltanMJ	hugetric-00010
578551252	0.398704	zoltanMJ	refinedtrace-00007
144673467	0.256037	zoltanMJ	refinedtrace-00005
289383634	0.260334	zoltanMJ	refinedtrace-00006
5007727	0.220375	zoltanMJ	fesom_fron
14349744	0.369291	zoltanMJ	fesom_jigsaw
21198119	0.283137	zoltanMJ	hugebubbles-00020
19458087	0.25317	zoltanMJ	hugebubbles-00010
12057441	0.264063	zoltanMJ	hugetrace-00010
72366587	0.237922	zoltanMJ	refinedtrace-00004



==> weak_scal_delaunay_cut.dat <==
#weak scaling results for delaunay graphs from 12 million nodes to 2 billion nodes
# 
k	cutPrel	cutTot	parMetisGeom	parMetis	fastmesh
32	55137.10 	47782.2		55475	56978	51461
64	121710.40	105585.4	122276	122018	112361
128	250727.70	216974.3	258960	257929	237400
256	515950.90	446579.1	530678	531491	nan
512	1004506.90	867936.9	1036421	1032960
1024	2029794.40	1755690.9	2094717	nan
2048	4109172.00	3551509.6	4219080
4096	8215996.70	7103025.5	8494211
8192 	16564427.00	14306915.6	17101821




==> weak_scal_delaunay_maxVol.dat <==
#weak scaling results for delaunay graphs from 12 million nodes to 2 billion nodes
# 
k	bakpa	parMetisGeom	parMetis	fastmesh
32	1863	2333	2262	2051
64	1965	2500	2550	2200
128	1976	2743	2550	2358
256	1968	2677	2770	nan
512	1922	2578	2634
1024	1902	2698	nan
2048	1968	2750
4096	1921	2982
8192	1980	2878



==> weak_scal_delaunay_time.dat <==
#weak scaling results for delaunay graphs from 12 million nodes to 2 billion nodes
# 
k	timePrel	timeLocalRef	timeTot	parMetisGeom	parMetis fastmesh
32	2	8.31	10.31	0.8	1.78	20.6
64	1.61	10.34	11.94	1.17	2.5	32.26
128	2.31	12.31	14.62	1.33	3.52	55.5
256	1.71	13.94	15.66	1.72	5.7	nan
512 	2.08	15.64	17.72	2.3	8.85
1024	1.85	16.44	18.29	3.8	nan
2048	2.26	19.52	21.78	7.37	
4098	2.99	14.74	17.73	25.82	
8192	6.57	20.11	26.68	260


==> weak_scal_delaunay_totVol.dat <==
#weak scaling results for delaunay graphs from 12 million nodes to 2 billion nodes
# 
k	bakpa	parMetisGeom	parMetis	fastmesh
32	47865.8		55559	57059	50447
64	105759.8 	122453	122194	109269
128	217337.6	259324	258293	nan
256	447317.3	531424	532238
512	869423.9	1037923	1034461
1024	1758693.1	2097748	nan
2048	3557519.1	4225153
4096			8506405
819



==> weak_scal_refined_cut.dat <==
#weak scaling results for refinedtrace-00000 to 00007
# total cut
k	prel	total	parMetisGeom parMetis	fastmesh	
16	9854.50		7895.5	8809	8937	8731
32	21231.60	17268.6	19777	18958	19245
64	45099.60	36731	41522	41617	41825
128	94432.60	77506	87693	86156	88554
256	193043.40	157663	179583	177657	nan
512	397814.20	324815	374067	366932
1024	812920.50	663197	767103	744640
2048	1652304.00	1346767	1552623	1511660


==> weak_scal_refined_maxVol.dat <==
#weak scaling results for refinedtrace-00001 to 00007
# total cut
k	bakpa	parMetisGeom parMetis	fastmesh	
16	1433	1564	1365	1563
32	1402	1686	1598	1609
64	1462	1877	1721	1602
128	1507	1895	2013	1823
256	1543	2100	1971	nan
512	1522	2126	1925
1024	1536	1995	1945
2048	1551	2238	2048


==> weak_scal_refined_time.dat <==
#weak scaling results for refinedtrace-00001 to 00007
# running time
k	timePrel	timeLocalRef	timeTot	parMetisGeom parMetis	fastmesh
16	2.87	4.9	7.77	0.863	1.511	19.39
32	3.02	5.57	8.59	1.239	1.952	33.22	
64	4	6.55	10.55 	1.506	2.544	56.2
128	6.62	7.35	13.97 	2.085	3.487	nan
256	5.06	8.43	13.49	2.547	4.253
512	7.4	9.35	16.75	2.33	6.313
1024	4.75	10.13	14.88	2.494	10.375
2048	3.87	11.76	15.63	2.76	19.68


==> weak_scal_refined_totVol.dat <==
#weak scaling results for refinedtrace-00001 to 00007
# total cut
k	bakpa	parMetisGeom parMetis	fastmesh	
16	15688
32	34313
64	72892
128	153785
256	312936
512	644577
1024	1316396
2048	2672112


